Beyond Discrete Personas: Personality Modeling Through Journal Intensive Conversations

Large Language Models (LLMs) have significantly improved personalized conversational capabilities. However, existing datasets like Persona Chat, Synthetic Persona Chat, and Blended Skill Talk rely on static, predefined personas. This approach often results in dialogues that fail to capture human personalities' fluid and evolving nature. To overcome these limitations, we introduce a novel dataset with around 400,000 dialogues and a framework for generating personalized conversations using long-form journal entries from Reddit. Our approach clusters journal entries for each author and filters them by selecting the most representative cluster, ensuring that the retained entries best reflect the author's personality. We further refine the data by capturing the Big Five personality traits --openness, conscientiousness, extraversion, agreeableness, and neuroticism --ensuring that dialogues authentically reflect an individual's personality. Using Llama 3 70B, we generate high-quality, personality-rich dialogues grounded in these journal entries. Fine-tuning models on this dataset leads to an 11% improvement in capturing personality traits on average, outperforming existing approaches in generating more coherent and personality-driven dialogues.

==> svg-inkscape/COLING25_d2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'COLING25_d2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{COLING25_d2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/automated_graph_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'automated_graph_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{automated_graph_svg-tex.pdf}}%
    \put(0.10262,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-0\end{tabular}}}}%
    \put(0.17125,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-s\end{tabular}}}}%
    \put(0.23988,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-m\end{tabular}}}}%
    \put(0.30852,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-l\end{tabular}}}}%
    \put(0.37715,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-a1b0\end{tabular}}}}%
    \put(0.44578,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-all\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{automated_graph_svg-tex.pdf}}%
    \put(0.069,0.09339){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.16\end{tabular}}}}%
    \put(0.069,0.13081){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.18\end{tabular}}}}%
    \put(0.069,0.16824){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.069,0.20566){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.22\end{tabular}}}}%
    \put(0.069,0.24308){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.24\end{tabular}}}}%
    \put(0.069,0.28051){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.26\end{tabular}}}}%
    \put(0.069,0.31793){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.28\end{tabular}}}}%
    \put(0.069,0.35535){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3\end{tabular}}}}%
    \put(0.069,0.39278){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{automated_graph_svg-tex.pdf}}%
    \put(0.58222,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-0\end{tabular}}}}%
    \put(0.65085,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-s\end{tabular}}}}%
    \put(0.71948,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-m\end{tabular}}}}%
    \put(0.78812,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-l\end{tabular}}}}%
    \put(0.85675,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-a1b0\end{tabular}}}}%
    \put(0.92538,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-all\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{automated_graph_svg-tex.pdf}}%
    \put(0.278,0.46385){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Metrics\end{tabular}}}}%
    \put(0.384,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}BLEU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{automated_graph_svg-tex.pdf}}%
    \put(0.4681875,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}METEOR\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{automated_graph_svg-tex.pdf}}%
    \put(0.57753125,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ROUGE-L\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{automated_graph_svg-tex.pdf}}%
    \put(0.690875,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Average\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{automated_graph_svg-tex.pdf}}%
    \put(0.27420001,0.01289999){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dataset Splits\end{tabular}}}}%
    \put(0.01599961,0.2345){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Score\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{automated_graph_svg-tex.pdf}}%
    \put(0.27360937,0.408){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LLaMA 3 8B Instruct\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{automated_graph_svg-tex.pdf}}%
    \put(0.75370313,0.408){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Mistral 7B Instruct v0.3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/boxplot_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'boxplot_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{boxplot_svg-tex.pdf}}%
    \put(0.12160001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LM openness\end{tabular}}}}}%
    \put(0.18880001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Human openness\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{boxplot_svg-tex.pdf}}%
    \put(0.0832,0.352){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1\end{tabular}}}}%
    \put(0.0832,0.4798){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2\end{tabular}}}}%
    \put(0.0832,0.6076){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3\end{tabular}}}}%
    \put(0.0832,0.7354){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4\end{tabular}}}}%
    \put(0.0832,0.8632){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{boxplot_svg-tex.pdf}}%
    \put(0.28800001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LM conscientiousness\end{tabular}}}}}%
    \put(0.35520001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Human conscientiousness\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{boxplot_svg-tex.pdf}}%
    \put(0.45440001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LM extraversion\end{tabular}}}}}%
    \put(0.52160001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Human extraversion\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{boxplot_svg-tex.pdf}}%
    \put(0.62080001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LM agreeableness\end{tabular}}}}}%
    \put(0.68800001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Human agreeableness\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{boxplot_svg-tex.pdf}}%
    \put(0.78720001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}LM neuroticism\end{tabular}}}}}%
    \put(0.85440001,0.3032){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Human neuroticism\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{boxplot_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/intro_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intro_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{intro_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/mae_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mae_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{375bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mae_svg-tex.pdf}}%
    \put(0.22200001,0.17680771){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}openness\end{tabular}}}}}%
    \put(0.35800001,0.17680771){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}conscientiousness\end{tabular}}}}}%
    \put(0.49400001,0.17680771){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}extraversion\end{tabular}}}}}%
    \put(0.63000001,0.17680771){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}agreeableness\end{tabular}}}}}%
    \put(0.76600001,0.17680771){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}neuroticism\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mae_svg-tex.pdf}}%
    \put(0.1432,0.2076){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.1432,0.2926){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.05\end{tabular}}}}%
    \put(0.1432,0.3776){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1\end{tabular}}}}%
    \put(0.1432,0.46262){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.15\end{tabular}}}}%
    \put(0.1432,0.54762){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0.1432,0.63262){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.25\end{tabular}}}}%
    \put(0.1432,0.71762){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3\end{tabular}}}}%
    \put(0.1432,0.80264){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.35\end{tabular}}}}%
    \put(0.5,0.02493909){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Traits\end{tabular}}}}%
    \put(0.04786875,0.548){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}MAE\end{tabular}}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/main_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'main_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{main_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/persona_graph_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'persona_graph_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{persona_graph_svg-tex.pdf}}%
    \put(0.09382,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Baseline\end{tabular}}}}%
    \put(0.16318,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-t\end{tabular}}}}%
    \put(0.23254,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-s\end{tabular}}}}%
    \put(0.30191,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-m\end{tabular}}}}%
    \put(0.37127,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-a1b0\end{tabular}}}}%
    \put(0.44063,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-all\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{persona_graph_svg-tex.pdf}}%
    \put(0.06,0.06886){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.06,0.13541){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.06,0.20196){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.06,0.26852){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.06,0.33507){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{persona_graph_svg-tex.pdf}}%
    \put(0.57837,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Baseline\end{tabular}}}}%
    \put(0.64773,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-t\end{tabular}}}}%
    \put(0.71709,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-s\end{tabular}}}}%
    \put(0.78646,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-m\end{tabular}}}}%
    \put(0.85582,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-a1b0\end{tabular}}}}%
    \put(0.92518,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-all\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{persona_graph_svg-tex.pdf}}%
    \put(0.54454999,0.07489){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.54454999,0.14114){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.54454999,0.20739){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.54454999,0.27364){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.54454999,0.33989){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{persona_graph_svg-tex.pdf}}%
    \put(0.0735,0.46385){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Big 5 P-Traits\end{tabular}}}}%
    \put(0.229875,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Openness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{persona_graph_svg-tex.pdf}}%
    \put(0.34326562,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conscientiousness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{persona_graph_svg-tex.pdf}}%
    \put(0.51417188,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Extraversion\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{persona_graph_svg-tex.pdf}}%
    \put(0.64254688,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Agreeableness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{persona_graph_svg-tex.pdf}}%
    \put(0.787625,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Neuroticism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{persona_graph_svg-tex.pdf}}%
    \put(0.9118125,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AVG\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{persona_graph_svg-tex.pdf}}%
    \put(0.26722501,0.01289999){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dataset Splits\end{tabular}}}}%
    \put(0.01599961,0.2345){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Personality Traits Score\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{persona_graph_svg-tex.pdf}}%
    \put(0.26695313,0.407){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LLaMA 3 8B Instruct\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{persona_graph_svg-tex.pdf}}%
    \put(0.75128125,0.407){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Mistral 7B Instruct v0.3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/persona_others_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'persona_others_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{750bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{persona_others_svg-tex.pdf}}%
    \put(0.09382,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Baseline\end{tabular}}}}%
    \put(0.18052,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PC\end{tabular}}}}%
    \put(0.26723,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SPC\end{tabular}}}}%
    \put(0.35393,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}BST\end{tabular}}}}%
    \put(0.44063,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-best\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{persona_others_svg-tex.pdf}}%
    \put(0.06,0.06855){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.06,0.1365){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.06,0.20445){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.06,0.2724){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.06,0.34035){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{persona_others_svg-tex.pdf}}%
    \put(0.57837,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Baseline\end{tabular}}}}%
    \put(0.66507,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}PC\end{tabular}}}}%
    \put(0.75178,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}SPC\end{tabular}}}}%
    \put(0.83848,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}BST\end{tabular}}}}%
    \put(0.92518,0.043){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}JIC-best\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{persona_others_svg-tex.pdf}}%
    \put(0.54454999,0.07557){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5\end{tabular}}}}%
    \put(0.54454999,0.14167){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0.54454999,0.20777){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.7\end{tabular}}}}%
    \put(0.54454999,0.27387){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.54454999,0.33997){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{persona_others_svg-tex.pdf}}%
    \put(0.0735,0.46385){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Big 5 P-Traits\end{tabular}}}}%
    \put(0.229875,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Openness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{persona_others_svg-tex.pdf}}%
    \put(0.34326562,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Conscientiousness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{persona_others_svg-tex.pdf}}%
    \put(0.51417188,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Extraversion\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{persona_others_svg-tex.pdf}}%
    \put(0.64254688,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Agreeableness\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{persona_others_svg-tex.pdf}}%
    \put(0.787625,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Neuroticism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{persona_others_svg-tex.pdf}}%
    \put(0.9118125,0.46515){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AVG\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{persona_others_svg-tex.pdf}}%
    \put(0.26722501,0.01289999){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Datasets\end{tabular}}}}%
    \put(0.01599961,0.2345){\color[rgb]{0.14117647,0.14117647,0.14117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Personality Traits Score\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{persona_others_svg-tex.pdf}}%
    \put(0.26695313,0.407){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}LLaMA 3 8B Instruct\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{persona_others_svg-tex.pdf}}%
    \put(0.75128125,0.407){\color[rgb]{0.14117647,0.14117647,0.14117647}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Mistral 7B Instruct v0.3\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/toxic2_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'toxic2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{675bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{toxic2_svg-tex.pdf}}%
    \put(0.57922222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}toxicity\end{tabular}}}}}%
    \put(0.64522222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}severe toxicity\end{tabular}}}}}%
    \put(0.71122222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}obscene\end{tabular}}}}}%
    \put(0.77722222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}threat\end{tabular}}}}}%
    \put(0.84322222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}insult\end{tabular}}}}}%
    \put(0.90922222,0.05867094){\color[rgb]{0.16470588,0.24705882,0.37254902}\rotatebox{-30}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}identity attack\end{tabular}}}}}%
    \put(0.54844445,0.06755556){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.54844445,0.12743333){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.54844445,0.18732222){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.54844445,0.2472){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.54844445,0.30708889){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.54844445,0.36696667){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{toxic2_svg-tex.pdf}}%
    \put(0.09484716,0.31084596){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}toxicity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{toxic2_svg-tex.pdf}}%
    \put(0.4528572,0.19676496){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}obscene\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{toxic2_svg-tex.pdf}}%
    \put(0.33902845,0.07077681){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}insult\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{toxic2_svg-tex.pdf}}%
    \put(0.29676633,0.05522125){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}threat\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{toxic2_svg-tex.pdf}}%
    \put(0.30957675,0.0396657){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}identity attack\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{toxic2_svg-tex.pdf}}%
    \put(0.31008834,0.02411014){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}severe toxicity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{toxic2_svg-tex.pdf}}%
    \put(0.26314236,0.40555556){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Utterance-Level Statistics (Pie)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{toxic2_svg-tex.pdf}}%
    \put(0.74734375,0.40555556){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Dialogue-Level Statistics (Bar)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{toxic2_svg-tex.pdf}}%
    \put(0.02333333,0.11){\color[rgb]{0.16470588,0.24705882,0.37254902}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}toxicity: 65.67\%\\severe toxicity: 0.08\%\\obscene: 25.43\%\\threat: 2.01\%\\insult: 6.70\%\\identity attack: 0.11\%\end{tabular}}}}%
  \end{picture}%
\endgroup%

